Universal Decoding for Unequal Error Protection

We study universal unequal error protection of a single special message over discrete memoryless channels. We construct a sequence of codes with a decoding rule that does not depend on the channel transition law. We derive an achievable error exponent for the special message while ensuring reliable decoding of the ordinary messages. The resulting exponent strictly improves on the natural equal-error-protection random-coding baseline and remains positive as the rate approaches capacity. For symmetric channels, it converges to the optimal red-alert exponent at capacity.

==> asym-res.dat <==
R_bits J_bits Es_u_bits Er_bits
0.0000000000 4.4144181615 1.8483346918 0.4813609709
0.0079676301 4.4061674345 1.8403670617 0.4733933408
0.0159352602 4.3979101948 1.8323994317 0.4654257107
0.0239028902 4.3896463783 1.8244318016 0.4574580806
0.0318705203 4.3813759109 1.8164641715 0.4494904505
0.0398381504 4.3730987082 1.8084965414 0.4415228205
0.0478057805 4.3648146758 1.8005289113 0.4335551904
0.0557734106 4.3565237090 1.7925612813 0.4255875603
0.0637410406 4.3482256928 1.7845936512 0.4176199302
0.0717086707 4.3399205014 1.7766260211 0.4096523001
0.0796763008 4.3316079978 1.7686583910 0.4016846701
0.0876439309 4.3232880338 1.7606907609 0.3937170400
0.0956115610 4.3149604487 1.7527231309 0.3857494099
0.1035791910 4.3066250695 1.7447555008 0.3777817798
0.1115468211 4.2982817092 1.7367878707 0.3698141497
0.1195144512 4.2899301671 1.7288202406 0.3618465197
0.1274820813 4.2815702266 1.7208526105 0.3538788896
0.1354497113 4.2732016552 1.7128849805 0.3459112595
0.1434173414 4.2648242022 1.7049173504 0.3379436294
0.1513849715 4.2564375983 1.6969497203 0.3299759994
0.1593526016 4.2480415531 1.6889820902 0.3220083693
0.1673202317 4.2396357537 1.6810144601 0.3140407392
0.1752878617 4.2312198626 1.6730468301 0.3060731091
0.1832554918 4.2227935151 1.6650792000 0.2981054790
0.1912231219 4.2143563168 1.6571115699 0.2901378490
0.1991907520 4.2059078402 1.6491439398 0.2821702189
0.2071583821 4.1974476214 1.6411763098 0.2742025888
0.2151260121 4.1889751558 1.6332086797 0.2662349587
0.2230936422 4.1804898931 1.6252410496 0.2582673286
0.2310612723 4.1719912320 1.6172734195 0.2502996986
0.2390289024 4.1634785136 1.6093057894 0.2423320685
0.2469965325 4.1549510134 1.6013381594 0.2343644384
0.2549641625 4.1464079326 1.5933705293 0.2263968083
0.2629317926 4.1378483871 1.5854028992 0.2184291782
0.2708994227 4.1292713943 1.5774352691 0.2104615482
0.2788670528 4.1206758577 1.5694676390 0.2024980707
0.2868346829 4.1120605479 1.5615000090 0.1947004062
0.2948023129 4.1034240786 1.5535323789 0.1871447854
0.3027699430 4.0947648784 1.5455647488 0.1798222486
0.3107375731 4.0860811536 1.5375971187 0.1727244642
0.3187052032 4.0773708421 1.5296294886 0.1658435728
0.3266728332 4.0686315545 1.5216618586 0.1591722500
0.3346404633 4.0598604957 1.5136942285 0.1527035752
0.3426080934 4.0510543621 1.5057265984 0.1464310505
0.3505757235 4.0422092023 1.4977589683 0.1403485617
0.3585433536 4.0333202232 1.4897913382 0.1344503345
0.3665109836 4.0243815162 1.4818237082 0.1287308860
0.3744786137 4.0153856547 1.4738560781 0.1231850668
0.3824462438 4.0063230847 1.4658884480 0.1178079797
0.3904138739 3.9971811570 1.4579208179 0.1125949719
0.3983815040 3.9879425071 1.4499531878 0.1075416539
0.4063491340 3.9785821472 1.4419855578 0.1026438276
0.4143167641 3.9690617377 1.4340179277 0.0978975129
0.4222843942 3.9593167406 1.4260502976 0.0932989241
0.4302520243 3.9492212407 1.4180826675 0.0888444308
0.4382196544 3.9384493450 1.4101150375 0.0845305982
0.4461872844 3.9241001668 1.4021474074 0.0803541440
0.4541549145 3.8965600542 1.3941797773 0.0763119201
0.4621225446 3.8687246573 1.3862121472 0.0724008932
0.4700901747 3.8405846078 1.3782445171 0.0686182332
0.4780578048 3.8121299575 1.3702768871 0.0649611535
0.4860254348 3.7833501277 1.3623092570 0.0614270436
0.4939930649 3.7542338532 1.3543416269 0.0580133467
0.5019606950 3.7247691186 1.3463739968 0.0547176393
0.5099283251 3.6949430885 1.3384063667 0.0515376161
0.5178959551 3.6647420269 1.3304387367 0.0484710120
0.5258635852 3.6341512084 1.3224711066 0.0455157012
0.5338312153 3.6031548152 1.3145034765 0.0426695982
0.5417988454 3.5717358221 1.3065358464 0.0399307200
0.5497664755 3.5398758640 1.2985682163 0.0372971588
0.5577341055 3.5075550841 1.2906005863 0.0347670575
0.5657017356 3.4747519600 1.2826329562 0.0323386587
0.5736693657 3.4414431013 1.2746653261 0.0300102353
0.5816369958 3.4076030160 1.2666976960 0.0277801279
0.5896046259 3.3732038361 1.2587300659 0.0256467663
0.5975722559 3.3382149966 1.2507624359 0.0236086281
0.6055398860 3.3026028551 1.2427948058 0.0216641781
0.6135075161 3.2663302407 1.2348271757 0.0198120248
0.6214751462 3.2293559123 1.2268595456 0.0180507882
0.6294427763 3.1916339057 1.2188919156 0.0163790821
0.6374104063 3.1531127398 1.2109242855 0.0147956640
0.6453780364 3.1137344403 1.2029566554 0.0132992843
0.6533456665 3.0734333308 1.1949890253 0.0118886850
0.6613132966 3.0321345166 1.1870213952 0.0105627445
0.6692809267 2.9897519607 1.1790537652 0.0093202914
0.6772485567 2.9461860108 1.1710861351 0.0081602853
0.6852161868 2.9013201693 1.1631185050 0.0070815948
0.6931838169 2.8550168059 1.1551508749 0.0060832354
0.7011514470 2.8071113535 1.1471832448 0.0051642169
0.7091190771 2.7574042736 1.1392156148 0.0043235437
0.7170867071 2.7056496476 1.1312479847 0.0035603072
0.7250543372 2.6515384764 1.1232803546 0.0028735818
0.7330219673 2.5946733377 1.1153127245 0.0022625026
0.7409895974 2.5345282097 1.1073450944 0.0017262016
0.7489572274 2.4703812196 1.0993774644 0.0012638816
0.7569248575 2.4011939771 1.0914098343 0.0008747014
0.7648924876 2.3253741373 1.0834422042 0.0005579197
0.7728601177 2.2402435485 1.0754745741 0.0003127889
0.7808277478 2.1405849724 1.0675069440 0.0001385693
0.7887953778 2.0129420595 1.0595393140 0.0000345156
0.7967630079 1.7158593802 1.0515716839 0.0000000000


==> bsc-res.dat <==
R_bits J_bits Es_u_bits Er_bits
0.0000000000 2.3527154136 1.1763577068 0.2988683858
0.0050008404 2.3426934039 1.1713568664 0.2938675453
0.0100016808 2.3326304306 1.1663560260 0.2888667049
0.0150025213 2.3225260243 1.1613551856 0.2838658645
0.0200033617 2.3123797021 1.1563543451 0.2788650241
0.0250042021 2.3021909670 1.1513535047 0.2738641837
0.0300050425 2.2919593070 1.1463526643 0.2688633432
0.0350058829 2.2816841949 1.1413518239 0.2638625028
0.0400067233 2.2713650880 1.1363509835 0.2588616624
0.0450075638 2.2610014272 1.1313501430 0.2538608220
0.0500084042 2.2505926365 1.1263493026 0.2488599816
0.0550092446 2.2401381223 1.1213484622 0.2438591412
0.0600100850 2.2296372732 1.1163476218 0.2388583007
0.0650109254 2.2190894587 1.1113467814 0.2338574603
0.0700117659 2.2084940288 1.1063459410 0.2288566199
0.0750126063 2.1978503135 1.1013451005 0.2238557795
0.0800134467 2.1871576214 1.0963442601 0.2188549391
0.0850142871 2.1764152394 1.0913434197 0.2138540986
0.0900151275 2.1656224315 1.0863425793 0.2088532582
0.0950159679 2.1547784381 1.0813417389 0.2038524178
0.1000168084 2.1438824747 1.0763408984 0.1988515774
0.1050176488 2.1329337313 1.0713400580 0.1938507370
0.1100184892 2.1219313707 1.0663392176 0.1888498966
0.1150193296 2.1108745280 1.0613383772 0.1838490561
0.1200201700 2.0997623089 1.0563375368 0.1788482157
0.1250210105 2.0885937884 1.0513366963 0.1738473753
0.1300218509 2.0773680098 1.0463358559 0.1688465349
0.1350226913 2.0660839828 1.0413350155 0.1638456945
0.1400235317 2.0547406819 1.0363341751 0.1588448540
0.1450243721 2.0433370453 1.0313333347 0.1538440136
0.1500252126 2.0318719725 1.0263324943 0.1488431732
0.1550260530 2.0203443226 1.0213316538 0.1438423328
0.1600268934 2.0087529125 1.0163308134 0.1388414924
0.1650277338 1.9970965146 1.0113299730 0.1338406519
0.1700285742 1.9853738542 1.0063291326 0.1288398115
0.1750294146 1.9735836077 1.0013282922 0.1238514241
0.1800302551 1.9617243996 0.9963274517 0.1189943709
0.1850310955 1.9497947994 0.9913266113 0.1142932078
0.1900319359 1.9377933192 0.9863257709 0.1097419909
0.1950327763 1.9257184102 0.9813249305 0.1053351526
0.2000336167 1.9135684591 0.9763240901 0.1010674854
0.2050344572 1.9013417845 0.9713232497 0.0969341070
0.2100352976 1.8890366330 0.9663224092 0.0929304179
0.2150361380 1.8766511747 0.9613215688 0.0890520954
0.2200369784 1.8641834986 0.9563207284 0.0852950820
0.2250378188 1.8516316076 0.9513198880 0.0816555180
0.2300386592 1.8389934129 0.9463190476 0.0781297888
0.2350394997 1.8262667283 0.9413182071 0.0747144495
0.2400403401 1.8134492636 0.9363173667 0.0714062537
0.2450411805 1.8005386179 0.9313165263 0.0682021125
0.2500420209 1.7875322716 0.9263156859 0.0650990995
0.2550428613 1.7744275784 0.9213148455 0.0620944306
0.2600437018 1.7612217563 0.9163140051 0.0591854643
0.2650445422 1.7479118776 0.9113131646 0.0563696849
0.2700453826 1.7344948580 0.9063123242 0.0536446822
0.2750462230 1.7209674448 0.9013114838 0.0510081684
0.2800470634 1.7073262039 0.8963106434 0.0484579580
0.2850479038 1.6935675052 0.8913098030 0.0459919585
0.2900487443 1.6796875067 0.8863089625 0.0436081843
0.2950495847 1.6656821367 0.8813081221 0.0413047077
0.3000504251 1.6515470745 0.8763072817 0.0390797148
0.3050512655 1.6372777283 0.8713064413 0.0369314507
0.3100521059 1.6228692108 0.8663056009 0.0348582170
0.3150529464 1.6083163121 0.8613047605 0.0328584191
0.3200537868 1.5936134690 0.8563039200 0.0309305031
0.3250546272 1.5787547305 0.8513030796 0.0290729766
0.3300554676 1.5637337189 0.8463022392 0.0272844068
0.3350563080 1.5485435860 0.8413013988 0.0255634313
0.3400571484 1.5331769623 0.8363005584 0.0239087099
0.3450579889 1.5176259006 0.8312997179 0.0223189850
0.3500588293 1.5018818097 0.8262988775 0.0207930113
0.3550596697 1.4859353791 0.8212980371 0.0193296235
0.3600605101 1.4697764919 0.8162971967 0.0179276578
0.3650613505 1.4533941229 0.8112963563 0.0165860412
0.3700621910 1.4367762204 0.8062955159 0.0153037010
0.3750630314 1.4199095669 0.8012946754 0.0140796042
0.3800638718 1.4027796144 0.7962938350 0.0129127584
0.3850647122 1.3853702886 0.7912929946 0.0118022264
0.3900655526 1.3676637550 0.7862921542 0.0107470644
0.3950663931 1.3496401353 0.7812913138 0.0097463742
0.4000672335 1.3312771636 0.7762904733 0.0087993208
0.4050680739 1.3125497634 0.7712896329 0.0079050370
0.4100689143 1.2934295236 0.7662887925 0.0070627163
0.4150697547 1.2738840407 0.7612879521 0.0062715956
0.4200705951 1.2538760854 0.7562871117 0.0055308950
0.4250714356 1.2333625295 0.7512862712 0.0048398727
0.4300722760 1.2122929454 0.7462854308 0.0041978527
0.4350731164 1.1906077467 0.7412845904 0.0036041033
0.4400739568 1.1682356695 0.7362837500 0.0030579704
0.4450747972 1.1450902872 0.7312829096 0.0025587949
0.4500756377 1.1210650597 0.7262820692 0.0021059683
0.4550764781 1.0960260853 0.7212812287 0.0016988546
0.4600773185 1.0698011007 0.7162803883 0.0013368766
0.4650781589 1.0421620403 0.7112795479 0.0010194519
0.4700789993 1.0127958363 0.7062787075 0.0007460118
0.4750798397 0.9812520213 0.7012778671 0.0005160331
0.4800806802 0.9468396074 0.6962770266 0.0003289817
0.4850815206 0.9083960662 0.6912761862 0.0001843329
0.4900823610 0.8636559685 0.6862753458 0.0000816173
0.4950832014 0.8067742563 0.6812745054 0.0000203224
0.5000840418 0.6762736650 0.6762736650 0.0000000000

